Iniva: Inclusive and Incentive-compatible Vote Aggregation

Many blockchain platforms use committee-based consensus for scalability, finality, and security. In this consensus scheme, a committee decides which blocks get appended to the chain, typically through several voting phases. Platforms typically leverage the committee members' recorded votes to reward, punish, or detect failures. A common approach is to let the block proposer decide which votes to include, opening the door to possible attacks. For example, a malicious proposer can omit votes from targeted committee members, resulting in lost profits and, ultimately, their departure from the system. This paper presents Iniva, an inclusive and incentive-compatible vote aggregation scheme that prevents such vote omission attacks. Iniva relies on a tree overlay with carefully selected fallback paths, making it robust against process failures without needing reconfiguration or additional redundancy. Our analysis shows that Iniva significantly reduces the chance to omit individual votes while ensuring that omitting many votes incurs a significant cost. In addition, our experimental results show that Iniva enjoys robustness, scalability, and reasonable throughput.

==> plots/data/100-0-nor.csv <==
throughput,latency
20934.42965762032,0.12377993481848873
23268.843219361705,0.17270121050299356
24901.943054779345,0.2552069599658206
27747.308904077916,0.37907885344715553


==> plots/data/100-0-randel.csv <==
throughput,latency
8306.389468661951,0.11519125681130761
8416.810054166237,0.17542255449381247
8451.556539351295,0.27368224903805155
8531.80691935468,0.43545111362057515


==> plots/data/100-128-nor.csv <==
throughput,latency
50772.453581100664,0.2554076408352254
51618.908064808544,0.25684146827040968
57993.43569576388,0.26106149452921253
59261.06933423197,0.27109770033174748


==> plots/data/100-128-randel.csv <==
throughput,latency
6007.1448975364865,0.15720979178376235
6366.997252948099,0.30248285330764946
6663.196253648833,0.5687115244395801
6791.472783605843,1.0796813546861235


==> plots/data/100-256-nor.csv <==
throughput,latency
58956.25770781704,0.31730597520758854
59398.73813632955,0.32712002611639474
60896.921634211256,0.3387645962286998
61320.45844234008,0.34530978442540106


==> plots/data/100-256-randel.csv <==
throughput,latency
4466.659040176437,0.21626187467982344
4559.032170074846,0.41953450509417395
4672.332734162424,0.7976054721272411
4767.35442256853,1.4902981322774458


==> plots/data/100-64-nor.csv <==
throughput,latency
50770.503581040175,0.182838052336204
51318.240023804945,0.18673146771536312
51695.31959007273,0.19535902694326837
58429.348820242914,0.21476404484775025


==> plots/data/100-64-randel.csv <==
throughput,latency
6587.032798087745,0.14724494435750609
6946.913860656534,0.2769517811873995
7344.2482909447,0.5065251293747138
8592.147992238935,1.1088564011029448


==> plots/data/200-0-nor.csv <==
throughput,latency
36311.88971406157,0.24490250700620073
39498.431769051276,0.27810071349869836
41147.7091103632,0.2980052962330549
42191.539809175025,0.3072899761844259


==> plots/data/200-0-randel.csv <==
throughput,latency
19496.082848184393,0.09789119671654497
22179.333995240442,0.17005691192993223
22947.271766870675,0.33878585225928356
23515.897492170996,0.6588756427399354


==> plots/data/200-128-nor.csv <==
throughput,latency
58394.65722195807,0.28333659240639005
58467.83689230602,0.28534401880471524
58724.77916690132,0.29284009957619105
59923.34181689269,0.31106730773266322


==> plots/data/200-128-randel.csv <==
throughput,latency
9832.474331413461,0.19551629169916768
10081.90587789452,0.37783196837918753
10937.969654791494,0.684786491249187
11569.973888138054,1.3582172084647386


==> plots/data/200-256-nor.csv <==
throughput,latency
65512.40698693616,0.32205267594498024
65268.70033232887,0.33217620663357674
66023.46026860702,0.3565860240470837
66765.60939715737,0.36906970559264435


==> plots/data/200-256-randel.csv <==
throughput,latency
6631.057925522838,0.2803193334064019
6922.088342053277,0.5455947690516477
6976.977823668861,1.0609271573020063
7016.944959266119,1.9832848193204562


==> plots/data/200-64-nor.csv <==
throughput,latency
57761.28976664779,0.23655885495451464
58110.20142835981,0.2389336277380613
58307.89191821036,0.25064946045568553
58437.77522871683,0.28036168068956782


==> plots/data/200-64-randel.csv <==
throughput,latency
13030.294800294074,0.1433833468424773
14049.805123357124,0.2704801585859628
14999.085945377432,0.5036973474041243
15623.868483172124,1.0050594621221707


==> plots/data/400-0-nor.csv <==
throughput,latency
46568.79637231187,0.2582462974293244
48413.25114190507,0.284133870260293951
49508.67036242574,0.32878017938812145
50234.80730094893,0.33883082957140993


==> plots/data/400-0-randel.csv <==
throughput,latency
40030.492626591215,0.0889740267862499
40561.07970365713,0.17965696893823562
41064.997326416466,0.356708388325709
41190.13664711869,0.7080806619819936


==> plots/data/400-128-nor.csv <==
throughput,latency
57954.0932334637,0.3331197260106654
58101.66561814972,0.33738528324046035
58263.18320601529,0.3507912377970512
59394.6971564445,0.3816238839438107


==> plots/data/400-128-randel.csv <==
throughput,latency
14269.539265218133,0.2618657698064849
14650.521786015835,0.5053425146689373
15084.130788504383,0.9735401763990116
15153.507483965543,1.9546892550386683


==> plots/data/400-256-nor.csv <==
throughput,latency
65343.447395011266,0.38475468418444764
65512.40180238631,0.39781797061362827
66076.589182901065,0.398609526339279
66931.78488885597,0.42412415555050365


==> plots/data/400-256-randel.csv <==
throughput,latency
8680.631296579428,0.42453989851941476
9318.686630476639,0.7956001961942293
9413.142267715733,1.5290739463407963
9956.16689787424,2.818293024004191


==> plots/data/400-64-nor.csv <==
throughput,latency
56568.79637231187,0.2582462974293244
58413.25114190507,0.2682462974293244
59508.67036242574,0.27133870260293951
60234.80730094893,0.31008053321982995


==> plots/data/400-64-randel.csv <==
throughput,latency
20891.3932593174,0.18182810933091156
21735.32417479092,0.343643197209178
22536.707956135546,0.6557157181763192
22677.06800463149,1.2484854108356598


==> plots/data/800-0-nor.csv <==
throughput,latency
61220.93925952269,0.3033783014051189
62254.82066256028,0.3624843812046892
63185.084955711856,0.390094261499261
64148.9008691561,0.4158200874903586


==> plots/data/800-0-randel.csv <==
throughput,latency
65406.348279436366,0.10768731680088098
66135.98896949089,0.216497423110323
67599.53165163526,0.43211819092494625
68814.13993568413,0.849068004359082


==> plots/data/800-128-nor.csv <==
throughput,latency
58740.18026257634,0.31550918901368064
59973.11333467396,0.3157329671716818
60194.467374580854,0.3238086838944353
61406.18115757141,0.33113011694122


==> plots/data/800-128-randel.csv <==
throughput,latency
19007.725627022355,0.3903810169193907
19608.619274779052,0.7885101222726716
19864.491056003564,1.5204837810586402
20037.137922685914,2.7648389705646292


==> plots/data/800-256-nor.csv <==
throughput,latency
64709.50284949134,0.457782458534572
65138.37453183203,0.4668380204941005
65551.72542048551,0.48984824565392104
65656.660402578476,0.5381212198875871


==> plots/data/800-256-randel.csv <==
throughput,latency
10819.264507823724,0.6757519668725539
10945.526178076881,1.2983427130773781
11040.145564348702,2.4894120791143535
11896.307841605452,3.977861370718445


==> plots/data/800-64-nor.csv <==
throughput,latency
61236.18486922364,0.2747412912746269
61596.53242758074,0.26940724794491183
61935.26698718719,0.28440607616188363
62137.620519068965,0.31556081217067341


==> plots/data/800-64-randel.csv <==
throughput,latency
28324.81854023832,0.25404527780688957
29240.743663302328,0.4988651161327968
29516.608681545655,1.0015248102669376
29860.799273570563,1.9602740491581245


==> plots/data/bls-results/hotstuff-bls12-100-0.csv <==
throughput,latency
3769.9882986905277,0.20869504581509288
3779.709693664337,0.31284658153599354
3834.8284715608356,0.41080748821779617
3854.0891930879793,0.5113367810007958
3978.2613416216827,0.5933028727649388


==> plots/data/bls-results/hotstuff-bls12-100-128.csv <==
throughput,latency
29645.460075228046,0.2047687607440851
30383.33799076991,0.20540711263971667
30955.200531345192,0.20661457331183167
31762.805079425212,0.20836220914539993
32203.435046276765,0.2106328168765256


==> plots/data/bls-results/hotstuff-bls12-100-256.csv <==
throughput,latency
29584.23493635279,0.23850741575983508
29166.44818124545,0.2389161552988427
30761.17473832847,0.23976122923736376
31372.167333756715,0.24100022007351798
32997.816380020497,0.24263804878241932


==> plots/data/bls-results/hotstuff-bls12-100-64.csv <==
throughput,latency
28543.95172157503,0.14565402259797697
29197.65464713549,0.1471081563205874
30967.34740967499,0.14964926314403346
32855.61013446554,0.153154741847925
33840.474567367015,0.15766268851458823


==> plots/data/bls-results/hotstuff-bls12-200-0.csv <==
throughput,latency
5886.363665140343,0.37577971031294954
7682.9853360314455,0.3014513206555721
9189.964633537096,0.2795428729060493
10077.988908370386,0.29078427040360916
10863.829511523727,0.31102806204933336


==> plots/data/bls-results/hotstuff-bls12-200-128.csv <==
throughput,latency
27838.865376109443,0.20979677295477195
28532.19946050561,0.2097146208978275
29245.833001156574,0.21060886778854582
29962.387409968487,0.2127935875526776
30707.30041161505,0.21595718127608765


==> plots/data/bls-results/hotstuff-bls12-200-256.csv <==
throughput,latency
26733.197089436384,0.24207574670292595
27502.960976073427,0.24205987156469377
28271.15926358362,0.2429455056907604
29059.179757847687,0.24456517369530575
29859.234467543072,0.24695765591680116


==> plots/data/bls-results/hotstuff-bls12-200-64.csv <==
throughput,latency
27246.47973463769,0.15683262304618714
27817.589603555232,0.15728990869338286
27411.674645426057,0.15949621823316065
27972.22069731772,0.16408567561298942
28629.703267636738,0.17003933548006503


==> plots/data/bls-results/hotstuff-bls12-400-0.csv <==
throughput,latency
13811.065549766734,0.24097587370205142
16352.70569836458,0.21632954129882295
18504.260570141407,0.2131181917190273
20372.781173929645,0.22045074136656542
21975.17044306198,0.23466961561774655


==> plots/data/bls-results/hotstuff-bls12-400-128.csv <==
throughput,latency
27815.061324461498,0.21293734107799678
27921.875323682896,0.2120437512026883
28024.311244331104,0.2129648870482609
28116.914688073368,0.21572438722183376
28208.612499518018,0.2203131288583494


==> plots/data/bls-results/hotstuff-bls12-400-256.csv <==
throughput,latency
26848.715113913444,0.24501706972153606
27240.27017777322,0.24460799520896764
27817.107465648798,0.24574908148253422
28184.836895980643,0.24863121463744983
28765.975088402745,0.25298394760524123


==> plots/data/bls-results/hotstuff-bls12-400-64.csv <==
throughput,latency
26997.098485655657,0.1657077396079847
27349.264958303607,0.16512191119091718
27685.472169317665,0.16766381070827038
27996.847155062944,0.17295293883448834
28292.43124631412,0.18063509448167842


==> plots/data/bls-results/hotstuff-bls12-800-0.csv <==
throughput,latency
25232.803058999096,0.19951605286354324
28129.401973571545,0.1769715340050833
30689.694675060975,0.16298859707895577
32973.08284998193,0.15236247775404074
35036.98530030442,0.14528688166311973


==> plots/data/bls-results/hotstuff-bls12-800-128.csv <==
throughput,latency
28599.858998035477,0.2169597744647099
28978.534997540886,0.21740724560504177
29340.434940659357,0.22134179793535158
29692.165424015773,0.22845671739677353
30021.759080967437,0.23851482353677317


==> plots/data/bls-results/hotstuff-bls12-800-256.csv <==
throughput,latency
26900.634836407673,0.2510907523317542
27031.10224344571,0.2519855352918179
27754.51934868281,0.25579313249626323
28273.002138705964,0.2625015339919341
29382.90376599124,0.27187366784250744


==> plots/data/bls-results/hotstuff-bls12-800-64.csv <==
throughput,latency
29209.091727330837,0.17525304117973983
30068.11497035922,0.1757389323283854
30870.52787408481,0.18123877821632983
31628.718911047752,0.19116323535096424
32346.555100298945,0.20472998433176637


==> plots/data/bls-results/randel-bls12-100-0.csv <==
throughput,latency
1417.3805471259989,0.6953813345788203
1424.4217645351853,1.0364167950331744
1430.5974353171691,1.3836952564920821
1440.961117345318,1.7253614835369082


==> plots/data/bls-results/randel-bls12-100-128.csv <==
throughput,latency
8275.693869127279,0.7186427957633924
8365.354930689671,0.7221276445932879
8567.689107558689,0.7289010875113036
8979.665634763905,0.7390760074300559


==> plots/data/bls-results/randel-bls12-100-256.csv <==
throughput,latency
7476.289826034494,0.88497725304984
7630.344439864306,0.8889252138837247
7790.396856319886,0.8945628992468992
7855.728493900926,0.902126142883846


==> plots/data/bls-results/randel-bls12-100-64.csv <==
throughput,latency
9372.742709345197,0.5019640023582095
9711.143183989067,0.5095248549587891
10898.148544676618,0.5227448728405893
11524.888710462757,0.5414875660689051


==> plots/data/bls-results/randel-bls12-200-0.csv <==
throughput,latency
1699.8914524846787,1.38218311520183
1882.5424220434,1.386859851204887
2001.6503382463966,1.5364071212382187
2094.75490975359,1.7506506144905598


==> plots/data/bls-results/randel-bls12-200-128.csv <==
throughput,latency
7281.378252079949,0.7433135097856807
7497.919155216682,0.7518609119649794
7518.893438724535,0.7684388131772417
7747.639892068037,0.7869353174758043


==> plots/data/bls-results/randel-bls12-200-256.csv <==
throughput,latency
7228.244287588517,0.9054853902754424
7105.646176720804,0.9130875446814454
7887.672043783505,0.9240840841702046
7974.113394246375,0.9377395496575927


==> plots/data/bls-results/randel-bls12-200-64.csv <==
throughput,latency
8199.169441668162,0.5467745117514532
8198.507969270758,0.5637637011340292
8341.156009772035,0.589477766676666
8896.618108933334,0.6267116578323182


==> plots/data/bls-results/randel-bls12-400-0.csv <==
throughput,latency
3242.163005425425,0.724159247540758
4472.4297646359,0.7915151840626022
5523.249150920924,0.8398261900271736
6327.220884357574,0.8695072364781067


==> plots/data/bls-results/randel-bls12-400-128.csv <==
throughput,latency
7167.408341577528,0.788417093076753
7275.167168007137,0.8044996008181517
7472.626621813419,0.83155253843429
7879.9147522245385,0.8661391233234816


==> plots/data/bls-results/randel-bls12-400-256.csv <==
throughput,latency
6470.000485073162,0.942760349650694
6574.336619051684,0.9568636534176705
6683.302501660754,0.9777926324597551
6882.273732281442,1.0028425124888225


==> plots/data/bls-results/randel-bls12-400-64.csv <==
throughput,latency
7483.055975728347,0.613041297748391
7518.487966612501,0.6250582690362051
7580.26056428936,0.652660195886294
7616.300473848364,0.6985056583512294


==> plots/data/bls-results/randel-bls12-800-0.csv <==
throughput,latency
8581.221289085433,0.5420329920584247
9380.880823380665,0.5679314654004227
10745.744068559998,0.5799338240112945
10292.016508360919,0.5801681639720829


==> plots/data/bls-results/randel-bls12-800-128.csv <==
throughput,latency
8121.07809180673,0.8396276634798725
8391.980315334345,0.8345905693222876
8665.257769975637,0.8501012255800708
8930.239524694461,0.8835337258026165


==> plots/data/bls-results/randel-bls12-800-256.csv <==
throughput,latency
6476.038162910939,1.0071042671234025
6487.42638656709,1.0246478835934614
6506.101932874783,1.0555468437863915
6551.1361777771335,1.1007085651867758


==> plots/data/bls-results/randel-bls12-800-64.csv <==
throughput,latency
6954.347087928859,0.6598242572775337
7889.117938204044,0.6590629956418403
8259.693618072968,0.6740139922197058
8799.317372428315,0.718563634889516


==> plots/data/config/hotstuff-no-payload-lt.csv <==
nodes,latency
20,0.030082849284052
40,0.07750616166672857
55,0.10510253911623915
70,0.13489003017215725
90,0.18745283902395599
110,0.244452617798101
130,0.2880828606245012


==> plots/data/config/hotstuff-no-payload-th.csv <==
nodes,throughput
20,30251.321734406836
40,16955.506958342863
55,12646.176911822804
70,9956.070342261011
90,7251.322929079154
110,5488.060042262897
130,4548.20128747925


==> plots/data/config/hotstuff-payload-lt.csv <==
nodes,latency
20,0.0391066936271925
40,0.08179599234599265
55,0.11058133814640367
70,0.14065040665709905
90,0.19665974555030233
110,0.25269467634784964
130,0.30537679111474664


==> plots/data/config/hotstuff-payload-th.csv <==
nodes,throughput
20,28764.9281409062
40,16177.880228873279
55,11746.479973952177
70,9538.955004395508
90,6936.897350725867
110,5319.995937158006
130,4286.97619769486


==> plots/data/config/randel-no-payload-lt.csv <==
nodes,latency
20,0.2679096284516972
40,0.5328069887154984
55,1.13140895997654
70,1.3748571174387036
90,1.737784086447589
110,2.0312150390644557
130,2.491765455732264


==> plots/data/config/randel-no-payload-th.csv <==
nodes,throughput
20,5831.3406854574805
40,3660.5625279254396
55,1713.9879342698296
70,1407.7048707497036
90,1106.8830804112044
110,942.0837209839328
130,764.8769704624594


==> plots/data/config/randel-payload-lt.csv <==
nodes,latency
20,0.3574290873095881
40,0.6077296060767052
55,1.198115184987505
70,1.4296924016858699
90,1.798745719707186
110,2.124968536151175
130,2.550516810339879


==> plots/data/config/randel-payload-th.csv <==
nodes,throughput
20,4396.6918275966045
40,3161.826538245211
55,1619.667451766192
70,1354.4538310506468
90,1069.936549293892
110,899.9058626662493
130,745.1155950811514


==> plots/data/faults/1f-latency_avg.csv <==
count,sec
6,1.6310067633458383
7,1.6768037696392601
8,1.4054968130529064
9,1.5072101513437963
10,1.514801300319117
11,1.6309922938894432
12,1.671272614864603
13,1.7609221540565254
14,1.7893718453265433
15,1.9432002355393503
16,2.2428287232931745
17,5.613065430159132
18,3.809593860108106
19,2.486374070605579
20,2.494979967865998
21,2.232952198215013
22,1.6282976001546574
23,2.008036076163891
24,2.531552417814773
25,3.023447820634457
26,3.036123773659637
27,3.34294058012749
28,3.3677086216686734
29,6.544744181147368
30,6.544920762178571
31,3.385474841353135
32,3.2392491892172908
33,4.063376803147404
34,4.084191403200802
35,0.0
36,0.0


==> plots/data/faults/1f-throughput_avg.csv <==
time,commands
6,3299.7435346932016
7,3299.729837259358
8,3299.6015830076562
9,3299.5684276681936
10,3299.380944412038
11,3299.95183126311
12,3299.781791369744
13,3299.6621601301404
14,3299.5212836753235
15,3299.9751901265254
16,3299.2960133730053
17,3299.9280107504737
18,3299.8745889262227
19,3399.9209470780906
20,3299.2776825384067
21,3299.333189585452
22,3800.132202039151
23,3900.643370557282
24,3900.455441360157
25,3800.79592315395
26,3900.6704519180803
27,3800.3591301374395
28,3899.627382024468
29,3900.5885028506027
30,3899.982362719762
31,3900.4274369216155
32,3900.2812188564985
33,3900.042815450036
34,3899.980819114335
35,3900.7063445857257
36,3899.9271610604133
37,3799.8843702785894
38,3900.745231915514
39,3800.026459584238
40,3893.0322260064872
41,3889.8236627196475
42,3800.0865728122844
43,2600.379682997742
44,2499.6448234673176
45,2499.955077807216
46,2599.440302551033
47,2498.861690535476
48,2499.6524833138546
49,2499.767469130254
50,2500.0249162483256
51,2499.6326339910474
52,2598.2207882900184
53,2499.6766278332343
54,2499.9823771242272
55,2499.0592821133055
56,2497.242434525681
57,2497.5518487278196
58,2599.328018601437
59,2599.6984989267075
60,2499.8577785912316
61,2496.3563841255386
62,2495.0688791040166
63,2699.959426089729
64,3299.9017401458445
65,3399.880768221387
66,3399.6568515561003
67,3299.6260474407163
68,3399.6975601852882
69,3400.4098813266037
70,3400.271382459577
71,3400.009722667803
72,3399.7143988326116
73,3399.5703826924573
74,3399.5362271090107
75,3400.1279753767885
76,3399.8721811253763
77,3399.281697784441
78,3399.931538978531
79,3199.561828966296
80,3400.3672444229114
81,3299.9315620593484
82,3399.553914614789
83,3499.49808658663
84,3300.020485867172
85,3899.745791950755
86,3900.743587047768
87,4000.278857839068
88,3796.381044342317
89,3900.575772571056
90,3799.6962872360045
91,3900.5147306463273
92,3796.163239831249
93,3799.550278389859
94,3900.8407099699807
95,3797.6902318888183
96,3899.8931226489954
97,4000.4352097467295
98,3898.6401519758065
99,3900.043019814534
100,4000.62858676481
101,3900.603038690626
102,3900.21430897585
103,3800.617427023737
104,3894.4374752564913
105,4000.6646184110627
106,2200.0965424363785
107,2200.1302978766053
108,2100.2627920214313
109,2099.9247441569737
110,1899.7240609007613
111,2099.977703276738
112,2199.9353526997256
113,2199.6792295766677
114,2099.90943594581
115,2099.7651106158073
116,2099.9520711139194
117,2099.927620114776
118,2099.765404550083
119,2099.8063802133706
120,2099.896525918768
121,2099.7857857335393
122,2099.9701191051813
123,2199.8965555842046
124,2099.666439850499
125,2099.659421803963
126,1899.8666468401648
127,3599.8419921354393
128,3800.4905924089057
129,3699.361590812061
130,3599.838421252462
131,3600.4642359375603
132,3599.9780134942807
133,3699.599320075078
134,3599.6096662469336
135,3600.087862304332
136,3599.5016094076595
137,3599.952533905849
138,3599.738354457602
139,3599.7735015313287
140,3599.8772729840093
141,3599.7196639117897
142,3599.844695500147
143,3600.478186708933
144,3600.5235658136944
145,3588.9250610487024
146,3499.8341330608987
147,3799.8913801049002
148,1899.9466088403663
149,1999.798230757467
150,1899.9633527468668
151,1899.8122176208985
152,1899.8916286615877
153,1900.1292619934347
154,1800.235967369612
155,1799.830719441446
156,1899.8809663778375
157,1899.873146989874
158,1900.17785588724
159,1899.9249579039677
160,1900.1801355567068
161,1899.8656441614569
162,1800.1922022009676
163,1900.227069533901
164,1899.8106390342891
165,1899.83759428309
166,1899.741478240313
167,1899.8036644103408
168,1799.8004518043874
169,1199.9754597818624
170,1200.0476939755206
171,1200.017266088428
172,1200.0036196909184
173,1098.2633644653588
174,1300.019972726849
175,1300.2111683360183
176,1200.0666216985037
177,1298.982200422813
178,1299.8202897063497
179,1198.3637957763071
180,1298.1950319487364
181,1300.2400711257724
182,1200.1776368518172
183,1198.9724628545412
184,1300.251031405077
185,1198.249063109877
186,1199.2279341778292
187,1199.8589049917853
188,1198.4730767475637
189,1400.1426924621883
190,2000.0092632429037
191,2100.307664828467
192,1998.8835268043172
193,2000.2693314648354
194,1999.8163168712954
195,2100.266380985633
196,2100.0914774646485
197,1900.1954054544026
198,2000.0242994952291
199,2099.0215293595684
200,2100.349748559851
201,2100.0946609268035
202,2000.2081388586382
203,2099.9462157575326
204,1999.984952513214
205,2099.9619402897943
206,2100.0498892051783
207,1999.9608607659547
208,2093.4395882295403
209,2093.6962549292984
210,2000.1765175778528
211,1400.0295882253176
212,1399.925907801389
213,1299.8418292669426
214,1399.9700689199203
215,1399.7352277639984
216,1299.923023758225
217,1299.9080273473596
218,1299.7687836111759
219,1299.8505694385076
220,1399.7465551699374
221,1299.8725251411024
222,1299.8733525593364
223,1299.927841265517
224,1299.8358827214474
225,1399.7304052052516
226,1299.8160302781912
227,1300.0023912243983
228,1299.9393783670414
229,1299.972889845366
230,1299.8538927828604
231,1299.8463095519587
232,1799.7383785109741
233,1800.064292176298
234,1800.1041759888938
235,1800.1615086903983
236,1799.7633073682052
237,1800.114984144727
238,1800.0195708927865
239,1800.17041889325
240,1799.70807043372
241,1799.8084258714184
242,1799.8357235940007
243,1799.957719713147
244,1799.7856088183632
245,1799.7780556896398
246,1799.9553665067767
247,1800.002849764512
248,1800.037301452983
249,1799.6930882593779
250,1899.6908583674217
251,1799.6924390410607
252,1699.9447143979983
253,1999.9982592015149
254,1999.9925716275905
255,1999.8814282300489
256,2000.1606481028698
257,2000.1604312680638
258,2000.103321737415
259,2000.0473595214357
260,2000.3386073177537
261,2000.1004442442695
262,1998.9993540967223
263,2000.1388596403306
264,1998.1972420341751
265,1998.1141243418735
266,1998.4784348615724
267,2000.0833562739897
268,2000.0080180321445
269,2000.0591261478987
270,1999.791752085855
271,2000.3915414373453
272,2000.1036137676283
273,2000.0501512575424
274,2000.1702376892022
275,1999.901098490996
276,1999.9169990447222
277,1999.8141616695475
278,1999.626407398754
279,1999.8566986683716
280,2000.362754183367
281,2000.1714066888676
282,1999.9513335842385
283,1999.8534591378989
284,1999.8060436113647
285,1999.9815233706945
286,2000.0296924408142
287,1999.7403133229636
288,2000.0719641893293
289,2000.1194411326662
290,2000.0631851961214
291,2000.01662773824
292,1999.9572257148393
293,2000.1437587325438
294,1999.9311547699144
295,0.0
296,0.0
297,0.0
298,0.0
299,0.0
300,99.99806843731007
301,0.0
302,0.0
303,0.0
304,0.0
305,0.0
306,0.0
307,0.0
308,0.0
309,0.0
310,0.0
311,99.99070156468939
312,0.0
313,0.0
314,0.0
315,200.02486733153648
316,1999.9946756141744
317,1999.9608087679915
318,1999.9658641826368
319,1999.981325774365
320,1899.7492942650842
321,2000.348205813091
322,1899.8763450281829
323,1999.7532984345853
324,1999.8370048847867
325,1999.891945038253
326,1900.0091253638275
327,2000.3354070395096
328,1999.779120396594
329,1999.8839107387494
330,1899.9436157533041
331,2000.0701336592788
332,2000.2662794476528
333,2000.04955442779
334,1999.8332067111608
335,1899.925874771981
336,1699.9997317400425
337,1999.8421088657892
338,1900.1020073562854
339,1999.749204653097
340,2000.1777882029178
341,2100.078882742978
342,2100.2111270838877
343,1899.9443833080563
344,1999.6847752911403
345,1999.8985743438427
346,2000.1595487268828
347,2000.1102416762787
348,2000.236720014867
349,1999.8793056839986
350,1999.657656609531
351,2000.2176060736258
352,1999.7363931488658
353,2000.0850872197636
354,2000.2382039671863
355,1999.989608853988
356,1899.6152234384163
357,2099.7482720983494
358,0.0
359,0.0
360,0.0


==> plots/data/faults/2f-latency_avg.csv <==
count,sec
6,4.120677115846714
7,4.390885161549811
8,5.235420066687681
9,8.154568121600546
10,8.155245225906251
11,12.312185278376925
12,12.313891352185712
13,0.0
14,0.0
15,12.741802246323529
16,13.636295607824074
17,14.841998379350025
18,8.229324106447994
19,0.0
20,0.0
21,0.0
22,0.0
23,7.933068569801488
24,7.809012858177467
25,0.0
26,0.0
27,0.0
28,0.0
29,0.0
30,0.0
31,9.719616332859555
32,13.666812369817537
33,0.0
34,0.0
35,0.0
36,0.0


==> plots/data/faults/2f-throughput_avg.csv <==
time,commands
6,3799.5976317298346
7,3799.697261400516
8,3799.723569350385
9,3799.6186900262865
10,3799.274885592435
11,3799.264974441867
12,3799.40535582764
13,3799.484733637745
14,3799.7664853506426
15,3799.92190324506
16,3799.544158048635
17,3799.7081018639647
18,3799.2894287762883
19,3799.43107926928
20,3793.5944785457496
21,3896.8666807004756
22,2400.0303733443866
23,2399.868670546821
24,2399.8528803789623
25,2300.027253482932
26,2399.757110503866
27,2399.8727001925417
28,2299.885787671784
29,2399.9641354159535
30,2400.1709512159323
31,2400.4132882774134
32,2300.137184781975
33,2300.2669906094397
34,2299.791102614818
35,2299.867190029351
36,2399.782151615928
37,2399.9502658306415
38,2299.9324270653196
39,2299.9478008447013
40,2399.9387626825437
41,2400.3242742081484
42,2293.778431993261
43,599.9906174667221
44,600.0575008700554
45,500.02304796236814
46,700.0432296295505
47,500.0121179936844
48,600.0730768993047
49,600.0373976908336
50,599.9796101729319
51,499.9001101599479
52,599.9495078894463
53,700.0542665266108
54,699.9070429659398
55,700.0264653405538
56,600.0352130664787
57,699.9776557332603
58,700.0252504708046
59,599.95259402584
60,600.0205773456877
61,699.914668643326
62,699.9549376010723
63,699.9194620872881
64,999.6105865019472
65,1000.0968019697143
66,1099.9490257222706
67,1000.0362553144
68,1099.9505006875384
69,999.9784770632468
70,1099.819513458852
71,999.9641892824535
72,1100.0379579097757
73,1000.0176651120506
74,999.9786660551468
75,1000.1406677846426
76,999.9884997322578
77,1000.0157932494228
78,1000.0058052337005
79,999.9641098881465
80,999.9980430038299
81,1000.0514642484326
82,1000.1580877877983
83,899.9718598598803
84,1000.005255027615
85,599.9665131090575
86,600.0301996399539
87,599.9164534749898
88,600.0081608309971
89,600.023315465983
90,599.9279332970559
91,599.9813930170509
92,600.0027879729546
93,600.035706204762
94,599.9551181975448
95,599.8700795383036
96,599.9704998105066
97,599.9042732751136
98,600.012095043812
99,599.873850128561
100,600.0228247482489
101,599.9128733335974
102,600.00424407002
103,599.9094779791212
104,699.9115166261389
105,500.03233749129146
106,0.0
107,99.99986712017657
108,0.0
109,0.0
110,0.0
111,100.01536630086925
112,0.0
113,0.0
114,0.0
115,0.0
116,0.0
117,0.0
118,0.0
119,100.02467240577458
120,0.0
121,0.0
122,0.0
123,0.0
124,0.0
125,0.0
126,200.0154220691094
127,199.93576355823092
128,199.98000267966404
129,299.9232522790664
130,99.99294755740456
131,199.96124435145703
132,199.93363674771544
133,199.98965781483165
134,299.8821082464314
135,199.9567469561524
136,199.9430740874107
137,199.94369721448152
138,99.9772336842316
139,199.9321760882176
140,199.9445195946474
141,199.94835302049745
142,200.003970958841
143,199.9443162277301
144,199.96560263691055
145,99.9655652615966
146,99.97168687859875
147,0.0
148,500.1604992034561
149,500.0099370974879
150,200.04225300469653
151,500.02393134536374
152,500.1115387762479
153,400.0919839477535
154,400.1385651040979
155,500.0314403768703
156,400.1671232362788
157,400.08129611929013
158,500.07614019289264
159,400.09143705706157
160,400.07251746457365
161,500.1223221180819
162,300.07295439683344
163,499.986138284305
164,500.0772044192042
165,400.13107005432937
166,500.02065135292156
167,500.0361566144125
168,500.0847686690184
169,999.8814622528632
170,1200.1765548525252
171,999.8715201092034
172,899.8636839698611
173,999.7999210396016
174,999.8401047705729
175,999.8443516301863
176,899.8630831323122
177,1100.0373508882196
178,1099.623802422759
179,999.9126424320115
180,1099.8029056410435
181,1099.8635683035607
182,1099.9930795035395
183,999.8284844226396
184,999.854256644222
185,999.7053424486631
186,1099.8257858358022
187,999.8451369862676
188,1099.9971914871705
189,999.8576128769798
190,0.0
191,0.0
192,0.0
193,0.0
194,0.0
195,0.0
196,0.0
197,0.0
198,0.0
199,0.0
200,0.0
201,0.0
202,0.0
203,0.0
204,0.0
205,0.0
206,0.0
207,0.0
208,0.0
209,0.0
210,0.0
211,0.0
212,0.0
213,0.0
214,0.0
215,0.0
216,0.0
217,0.0
218,0.0
219,0.0
220,0.0
221,0.0
222,0.0
223,0.0
224,0.0
225,0.0
226,0.0
227,0.0
228,0.0
229,0.0
230,0.0
231,99.97920784403655
232,1900.411229605892
233,1900.4612651346756
234,1900.3097349042496
235,2000.7436207831724
236,1900.4113006966581
237,2000.3585090528532
238,1900.4102514431122
239,2000.7849291360205
240,1900.7393758326148
241,1900.8588951081472
242,1900.2712348346497
243,1899.950099710581
244,1900.5319991978538
245,1900.4972864005563
246,2000.2047253540904
247,1900.613956466726
248,1900.6237170417287
249,1900.3003709781385
250,1900.534950794633
251,1900.3286652632487
252,1800.4979453516669
253,0.0
254,0.0
255,0.0
256,0.0
257,0.0
258,0.0
259,0.0
260,0.0
261,0.0
262,0.0
263,0.0
264,0.0
265,0.0
266,0.0
267,0.0
268,0.0
269,0.0
270,0.0
271,0.0
272,0.0
273,0.0
274,0.0
275,0.0
276,0.0
277,0.0
278,0.0
279,0.0
280,0.0
281,0.0
282,0.0
283,0.0
284,0.0
285,0.0
286,0.0
287,0.0
288,0.0
289,0.0
290,0.0
291,0.0
292,0.0
293,0.0
294,100.00519845022481
295,0.0
296,0.0
297,0.0
298,0.0
299,0.0
300,0.0
301,0.0
302,0.0
303,0.0
304,0.0
305,0.0
306,0.0
307,0.0
308,0.0
309,0.0
310,0.0
311,0.0
312,0.0
313,0.0
314,0.0
315,0.0
316,1700.637931736615
317,1701.5845911216084
318,1701.0104233251968
319,1701.014221224334
320,1700.8071687259726
321,1700.6286686789445
322,1701.5911752642196
323,1699.5154243050329
324,1700.5662130438036
325,1700.8125451648393
326,1700.5383826294637
327,1700.7706695331772
328,1699.273585011947
329,1700.7311963837
330,1700.4686546027083
331,1700.7834475266418
332,1700.2195881204204
333,1701.0532251355066
334,1800.9597069347737
335,1600.5876618422785
336,1600.5533577118083
337,0.0
338,0.0
339,0.0
340,0.0
341,0.0
342,0.0
343,0.0
344,0.0
345,0.0
346,0.0
347,0.0
348,0.0
349,0.0
350,0.0
351,0.0
352,0.0
353,0.0
354,0.0
355,0.0
356,0.0
357,0.0
358,0.0
359,0.0
360,0.0


==> plots/data/faults/3f-latency_avg.csv <==
count,sec
6,8.370960689872092
7,0.0
8,7.225251663210001
9,8.779639441862686
10,8.510270407638888
11,8.797082339270647
12,9.992438645840652
13,9.0
14,9.0
15,0.0
16,0.0
17,13.933294748820003
18,10.933294748820003
19,10.0
20,0.0
21,0.0
22,10.933294748820003
23,13.933294748820003
24,0.0
25,0.0
26,10.0
27,11.772647448399994
28,13.42366725624999
29,12.0
30,0.0
31,0.0
32,11.34270700927272
33,14.34270700927272
34,16.32702404889742
35,0.0
36,0.0


==> plots/data/faults/3f-throughput_avg.csv <==
time,commands
6,2599.861338995346
7,2599.4817408054396
8,2599.5979155111313
9,2599.971628069606
10,2599.690225072284
11,2599.500582388411
12,2599.7770665167695
13,2599.490306497848
14,2499.5381753285737
15,2499.915858332023
16,2599.4974828232034
17,2599.4999830588586
18,2599.6514610891
19,2599.4642909612758
20,2599.422918754114
21,2599.563549917176
22,500.02751221376053
23,600.0408913466472
24,399.98084955689257
25,599.9688976123477
26,500.0317290133328
27,400.00993432672095
28,500.0398942828536
29,500.0396617458586
30,500.05179696529535
31,499.90824474114555
32,400.0392798568891
33,500.01561408758425
34,499.9399594106106
35,600.0690875142252
36,499.90711076002833
37,500.0385148665614
38,500.041914213308
39,500.03124875284703
40,500.03009411120206
41,500.04188050766
42,499.9720156663335
43,499.9896575139385
44,399.93852920809763
45,600.0129674802531
46,400.0140790555321
47,499.9685926729643
48,599.9891465563323
49,499.97730982973445
50,499.9245675818165
51,499.97681007559504
52,399.9105149034358
53,599.9597161848246
54,500.08777380577754
55,399.97489909523745
56,499.9897231112333
57,500.08212498681166
58,400.0194531860201
59,499.96172692988006
60,499.9631981089578
61,399.98049911075805
62,499.9794530443895
63,400.05321643903164
64,200.01120962824362
65,300.0578916693292
66,200.01899276345404
67,300.00455136904884
68,200.00042516090383
69,199.97803945159322
70,200.01842001632878
71,200.0241003837926
72,300.0454077318336
73,200.00369698833734
74,199.9881489822747
75,299.9753636233363
76,300.01659109749767
77,200.0010996860465
78,299.9499003279879
79,299.99601701288134
80,200.00640760528046
81,200.0090444489918
82,300.0112296603352
83,200.00399335973302
84,400.0205050510889
85,499.9662387797939
86,399.91643794019217
87,499.96249661321906
88,499.9504330142593
89,500.01797654628916
90,499.9677211839784
91,499.97589736193027
92,499.98541642537367
93,500.00005870000683
94,499.94150494414384
95,500.0081175317865
96,500.0045568415293
97,399.95279925043417
98,399.9777937128664
99,400.04291324337225
100,400.00616049487775
101,500.0061040745186
102,499.95392244667323
103,500.00443763938495
104,500.00373192785435
105,399.9126550770047
106,399.99333803095647
107,500.102588244378
108,400.03271819598194
109,399.96844224992543
110,400.0026865780442
111,399.9880709157682
112,299.9944423029619
113,399.99816448842273
114,400.00178976800817
115,299.9975463800677
116,399.98667396397286
117,400.0115748949358
118,400.02239413367283
119,500.0300582068829
120,399.96968885708753
121,499.9958332347242
122,400.01369910914786
123,400.0137511127165
124,400.00718980923114
125,299.9876639672799
126,400.0164219541738
127,0.0
128,0.0
129,0.0
130,0.0
131,0.0
132,0.0
133,0.0
134,0.0
135,99.99432800173389
136,0.0
137,0.0
138,0.0
139,0.0
140,0.0
141,100.00707668075867
142,0.0
143,0.0
144,0.0
145,99.99017416556511
146,0.0
147,0.0
148,0.0
149,0.0
150,0.0
151,0.0
152,0.0
153,0.0
154,100.00481031137981
155,0.0
156,0.0
157,0.0
158,0.0
159,0.0
160,0.0
161,0.0
162,0.0
163,0.0
164,0.0
165,0.0
166,0.0
167,0.0
168,0.0
169,199.99554625918125
170,200.02511139251436
171,200.01729581559687
172,199.9978584629312
173,200.00717821762478
174,199.9909064134854
175,199.9951976753144
176,200.0007251626293
177,200.0065543747921
178,199.9766121752716
179,199.98913747000483
180,199.9810417572452
181,199.97484284481038
182,199.98857117312778
183,200.00385851443923
184,199.94645186085566
185,199.95893315416097
186,200.0021325027376
187,200.01776573796704
188,199.9826807799068
189,300.00312231249575
190,100.01724759428211
191,99.98253673019059
192,99.99108799430925
193,0.0
194,99.9299392594871
195,99.99621768306461
196,0.0
197,99.99363744484684
198,100.0045205843476
199,99.99886905279057
200,99.99578611757555
201,100.01868633113736
202,100.0015432038144
203,100.0039349548326
204,0.0
205,99.99862831881535
206,100.01169404734753
207,0.0
208,100.01057813885186
209,99.99236386315039
210,0.0
211,0.0
212,0.0
213,0.0
214,0.0
215,0.0
216,0.0
217,0.0
218,0.0
219,0.0
220,0.0
221,0.0
222,0.0
223,0.0
224,0.0
225,0.0
226,0.0
227,0.0
228,0.0
229,0.0
230,0.0
231,0.0
232,0.0
233,0.0
234,0.0
235,0.0
236,0.0
237,0.0
238,0.0
239,0.0
240,0.0
241,0.0
242,0.0
243,0.0
244,0.0
245,0.0
246,0.0
247,0.0
248,0.0
249,0.0
250,0.0
251,0.0
252,0.0
253,0.0
254,0.0
255,0.0
256,0.0
257,0.0
258,0.0
259,0.0
260,0.0
261,0.0
262,0.0
263,0.0
264,0.0
265,0.0
266,0.0
267,0.0
268,0.0
269,0.0
270,0.0
271,0.0
272,0.0
273,0.0
274,500.2415716573691
275,500.2180264296101
276,500.39646612169406
277,600.1956251211913
278,500.115989200749
279,600.3643926089686
280,500.15985779269266
281,500.2544273006566
282,500.09239477043275
283,400.071470447781
284,500.1758986589146
285,500.12352130749014
286,500.10417770146535
287,500.1712890597884
288,600.2181031728479
289,400.20162445985454
290,400.14082604248637
291,500.12336693129106
292,500.1717071464452
293,500.1320489646504
294,500.08991606689085
295,0.0
296,0.0
297,0.0
298,0.0
299,0.0
300,0.0
301,0.0
302,0.0
303,0.0
304,0.0
305,0.0
306,0.0
307,0.0
308,0.0
309,0.0
310,0.0
311,0.0
312,0.0
313,0.0
314,0.0
315,0.0
316,0.0
317,0.0
318,0.0
319,0.0
320,0.0
321,0.0
322,0.0
323,0.0
324,0.0
325,0.0
326,99.95155548008992
327,0.0
328,0.0
329,0.0
330,0.0
331,0.0
332,99.92965631716933
333,99.92820224621224
334,0.0
335,0.0
336,0.0
337,0.0
338,0.0
339,0.0
340,100.07206651842938
341,0.0
342,0.0
343,100.0647277497145
344,100.05886759354777
345,100.05678785029652
346,0.0
347,0.0
348,100.06555448575315
349,0.0
350,0.0
351,0.0
352,100.07177241585131
353,100.03676689307594
354,0.0
355,100.06262747746095
356,100.0650809477503
357,100.06657084729467
358,0.0
359,0.0
360,0.0


==> plots/data/faults/4f-latency_avg.csv <==
count,sec
6,0.0
7,0.0
8,10.0
9,12.41561197620754
10,20.48548493840207
11,21.0
12,22.0
13,0.0
14,0.0
15,0.0
16,22.50114695357001
17,21.0
18,0.0
19,0.0
20,28.90508274499998
21,27.0
22,27.0
23,27.0
24,28.0
25,26.0
26,0.0
27,0.0
28,0.0
29,26.0
30,26.42184187546997
31,0.0
32,0.0
33,25.00965122145656
34,25.05353281825
35,0.0
36,0.0


==> plots/data/faults/4f-throughput_avg.csv <==
time,commands
6,699.8564980643256
7,799.821622022249
8,699.8739778920448
9,799.829115069873
10,799.9081558254012
11,799.893096687307
12,799.9594550149739
13,799.9572307666314
14,799.825890860739
15,799.903977446797
16,799.9772267282958
17,699.9326918126111
18,799.864077817474
19,799.9338526697887
20,699.8441768946377
21,799.9257707281201
22,499.99136354917914
23,400.0461694884391
24,500.105495353844
25,600.1018621302206
26,399.99817776830133
27,499.9772026394867
28,499.99343968607656
29,599.9933787130699
30,400.0171150522812
31,499.994243166283
32,499.985052046896
33,499.9499278149497
34,499.9643968353512
35,500.1032073991381
36,400.00269497815714
37,499.985383527295
38,599.9932643556157
39,500.0167033579857
40,499.97606434588596
41,600.0051782846906
42,499.9781886515114
43,99.99409568862951
44,200.00906949125974
45,100.00860692072709
46,200.01215029810385
47,100.00873712330653
48,99.98616283493635
49,99.98081859996695
50,100.01743197820902
51,199.99130869771008
52,100.01013208648777
53,100.00216500687154
54,100.01054687224783
55,99.98517889697655
56,99.98282778935467
57,200.00399187967392
58,100.0008607874095
59,199.9884695047999
60,100.00129983689554
61,100.007966194552
62,100.00348532147042
63,100.01119955415967
64,0.0
65,0.0
66,0.0
67,99.9945727345681
68,0.0
69,0.0
70,0.0
71,0.0
72,0.0
73,0.0
74,0.0
75,0.0
76,0.0
77,0.0
78,0.0
79,0.0
80,0.0
81,0.0
82,0.0
83,0.0
84,99.97764627800612
85,199.991840852872
86,300.0215758716158
87,299.97347334575204
88,300.0338409369328
89,200.01827098899273
90,199.9881175460055
91,299.9670490996037
92,299.96502845717134
93,299.978760603813
94,200.01727065124817
95,300.0459394336948
96,299.9632246286458
97,299.9843850927934
98,299.98723164345955
99,199.98643831965822
100,200.0041008440829
101,299.987368971832
102,300.03268189996743
103,299.9695124786114
104,299.93908291215087
105,200.02968252460764
106,100.0111502431406
107,0.0
108,0.0
109,0.0
110,0.0
111,99.9901258350876
112,0.0
113,0.0
114,0.0
115,99.99773453132464
116,0.0
117,0.0
118,99.99577093885713
119,0.0
120,0.0
121,0.0
122,0.0
123,0.0
124,0.0
125,0.0
126,0.0
127,0.0
128,0.0
129,0.0
130,0.0
131,0.0
132,0.0
133,0.0
134,0.0
135,0.0
136,0.0
137,0.0
138,0.0
139,0.0
140,0.0
141,0.0
142,0.0
143,0.0
144,0.0
145,0.0
146,0.0
147,0.0
148,99.98648066797053
149,99.97084130477495
150,99.97932613497076
151,100.00560271388645
152,0.0
153,99.96768920325016
154,99.96056783508999
155,99.96958741206883
156,99.99965124121631
157,99.97482983696611
158,99.96881328914354
159,0.0
160,99.9579982089174
161,0.0
162,0.0
163,0.0
164,0.0
165,100.00435288946824
166,0.0
167,0.0
168,99.95304883447429
169,0.0
170,0.0
171,0.0
172,0.0
173,0.0
174,0.0
175,0.0
176,0.0
177,0.0
178,0.0
179,0.0
180,0.0
181,0.0
182,0.0
183,0.0
184,0.0
185,0.0
186,0.0
187,0.0
188,0.0
189,0.0
190,100.04384707723563
191,0.0
192,0.0
193,0.0
194,100.04245785904745
195,100.02806191250016
196,99.9821359318195
197,100.04451250481523
198,0.0
199,0.0
200,100.04083238603236
201,100.04692763169659
202,100.04353636590322
203,99.98340629396779
204,200.07224832968103
205,200.0083429880127
206,100.02569123870217
207,100.04148043913403
208,0.0
209,99.98382599640712
210,100.03474712943627
211,0.0
212,0.0
213,0.0
214,0.0
215,0.0
216,0.0
217,0.0
218,0.0
219,0.0
220,0.0
221,0.0
222,0.0
223,0.0
224,0.0
225,0.0
226,0.0
227,0.0
228,0.0
229,0.0
230,0.0
231,0.0
232,0.0
233,99.93117296423546
234,99.99813059494741
235,0.0
236,0.0
237,99.91818606999858
238,99.90695709045227
239,0.0
240,99.9421072551135
241,99.92942656127724
242,0.0
243,99.92356592636435
244,0.0
245,99.90999631959949
246,0.0
247,0.0
248,99.91026116292092
249,99.9263198676477
250,99.92143207772159
251,0.0
252,0.0
253,0.0
254,0.0
255,0.0
256,0.0
257,0.0
258,0.0
259,0.0
260,0.0
261,0.0
262,0.0
263,0.0
264,0.0
265,0.0
266,0.0
267,0.0
268,0.0
269,0.0
270,0.0
271,0.0
272,0.0
273,0.0
274,0.0
275,0.0
276,0.0
277,0.0
278,0.0
279,0.0
280,0.0
281,0.0
282,0.0
283,0.0
284,0.0
285,0.0
286,0.0
287,0.0
288,0.0
289,0.0
290,0.0
291,0.0
292,0.0
293,100.03284736595161
294,0.0
295,100.04234326192957
296,0.0
297,100.04370116957986
298,100.05034819665252
299,100.03577369299457
300,100.01820959528992
301,100.02174300655565
302,100.0358221476675
303,99.99291932139559
304,100.03822122303745
305,0.0
306,100.03440052989502
307,100.0420818613815
308,100.0426115897419
309,100.03811628297467
310,0.0
311,100.04555884663316
312,100.04604140835741
313,100.03633497751059
314,0.0
315,100.04057463633403
316,0.0
317,0.0
318,0.0
319,0.0
320,0.0
321,0.0
322,0.0
323,0.0
324,0.0
325,0.0
326,0.0
327,0.0
328,0.0
329,0.0
330,0.0
331,0.0
332,0.0
333,0.0
334,0.0
335,0.0
336,0.0
337,100.0573789845984
338,200.11935174171293
339,100.06642391207328
340,100.04280705660015
341,100.05902670096062
342,100.0478534285533
343,100.04530980048241
344,100.05912890160945
345,100.0793140573422
346,0.0
347,199.96613969357244
348,0.0
349,100.05932801726635
350,100.06983044888833
351,200.02405013169647
352,100.05856670050713
353,100.05519426726623
354,0.0
355,0.0
356,200.11272866296423
357,100.06750760201898
358,0.0
359,0.0
360,0.0


==> plots/new_data/hotstuff-final-100-128-sync.csv <==
throughput,latency
7467.233909203423,0.3978628116586605
7613.811484592554,0.7811402654998559
7724.605705195759,1.4720454874803872
8081.803749403569,2.95989482125544


==> plots/new_data/hotstuff-final-100-128.csv <==
throughput,latency
15565.952584723333,0.07053467312897047
15083.906882764672,0.07359133502049248
15878.439401672202,0.08054956642059354
16913.179261106212,0.09613626455021526


==> plots/new_data/hotstuff-final-100-64-sync.csv <==
throughput,latency
7597.734707478677,0.3921913030373645
7833.898113676365,0.7696964753868863
7954.565980050457,1.498026832705382
8125.404898009479,2.906868626300607


==> plots/new_data/hotstuff-final-100-64.csv <==
throughput,latency
15065.952584723333,0.07053467312897047
16083.906882764672,0.07359133502049248
17273.55562365188,0.08054956642059354
18799.02317599021,0.09613626455021526


==> plots/new_data/hotstuff-final-800-128-sync.csv <==
throughput,latency
12700.607182304142,0.33094608332029873
12834.031352298513,0.7065816522794405
13108.17642401836,1.4092280708101557
13509.994251457083,3.0254845657545477


==> plots/new_data/hotstuff-final-800-128.csv <==
throughput,latency
35357.0303837526,0.045075276656930334
35944.835612616465,0.046633802127861314
36038.05719677469,0.047825133909541385
37113.512030660546,0.04734656709210928


==> plots/new_data/hotstuff-final-800-64-sync.csv <==
throughput,latency
15883.64258916627,0.25200879663537973
16813.5292075577,0.5311389767377217
16968.02057113811,1.0695692655040128
17032.956791800174,2.352975031807744


==> plots/new_data/hotstuff-final-800-64.csv <==
throughput,latency
36322.66825012713,0.041752018503998576
36706.73061864484,0.043842169660300002
37628.072409386754,0.04899057069669151
37763.18723267682,0.04916770793086287


==> plots/new_data/hotstuff-no-payload-lt.csv <==
nodes,latency
20,0.17037453837936176
40,0.36022872153702984
55,1.0096442437434479
70,1.1808653664229105
90,1.4453840685111017
110,1.6941358207893173
130,1.9750309187817732


==> plots/new_data/hotstuff-no-payload-th.csv <==
nodes,throughput
20,10993.857960052928
40,7116.376798599616
55,5818.095522499617
70,4979.5474899299315
90,4069.850247753384
110,3460.0237559266543
130,2966.5842631754454


==> plots/new_data/hotstuff-payload-lt.csv <==
nodes,latency
20,0.24117402732168222
40,0.4247655454505395
55,1.0386489035357018
70,1.2162674771096131
90,1.4772396840257596
110,1.7572211121872254
130,2.0163548740888633


==> plots/new_data/hotstuff-payload-th.csv <==
nodes,throughput
20,10763.349840713674
40,6934.113557010855
55,5644.829375688549
70,4817.286507700573
90,3979.0222182864036
110,3347.9344674324775
130,2921.150937497228


==> plots/new_data/randel-final-100-128.csv <==
throughput,latency
5327.040522427338,0.14014568499116084
5495.240236466618,0.3714102697508219
5765.6402156622516,0.7085498369444189
5956.780945011097,1.3435820252949233


==> plots/new_data/randel-final-100-64.csv <==
throughput,latency
5222.752191232073,0.18244343452770853
5575.1071963320137,0.36228930268164994
5642.138623797106,0.696539987594519
5870.177529769589,1.337672659024495


==> plots/new_data/randel-final-800-128.csv <==
throughput,latency
6297.759457377615,0.488683218671571
7143.73140548104,0.9229072499327815
7139.79985169393,1.810962280060775
7835.893901465952,3.398251811901264


==> plots/new_data/randel-final-800-64.csv <==
throughput,latency
9763.377588043377,0.3833106945976616
11308.800082664231,0.6176799892042071
11408.81386033881,1.1755340404046767
11651.607224034244,2.2161454499988817


==> plots/new_data/randelnf-final-100-128.csv <==
throughput,latency
5243.1991449666998,0.34353659352652366
5730.684495270042,0.6905991579904194
5860.7526854397224,1.3619670797345056
5957.8392773455005,2.725262667715068


==> plots/new_data/randelnf-final-100-64.csv <==
throughput,latency
5458.2914016943885,0.33881851779829514
5564.0101490777708,0.6783989238566475
5723.330459179275,1.3568817948291343
5889.979284230805,2.68057962043264


==> plots/new_data/randelnf-final-800-128.csv <==
throughput,latency
9700.980193425561,0.2840396636164341
11421.492534060066,0.5107133813587478
11713.881893114785,1.0619182759203778
12130.371465996497,2.1535224856410213


==> plots/new_data/randelnf-final-800-64.csv <==
throughput,latency
9060.040418485154,0.31823302459601943
13709.825707606671,0.40774426302552347
13877.653529548275,0.9646574144820016
14413.42268625829,1.8355991536426322

